Demystifying QUIC from the Specifications

QUIC is an advanced transport layer protocol whose ubiquity on the Internet is now very apparent. Importantly, QUIC fuels the next generation of web browsing: HTTP/3. QUIC is a stateful and connection oriented protocol which offers similar features (and more) to the combination of TCP and TLS. There are several difficulties which readers may encounter when learning about QUIC: i.) its rapid evolution (particularly, differentiation between the QUIC standard and the now deprecated Google QUIC), ii.) numerous RFCs whose organization, language, and detail may be challenging to the casual reader, and iii.) the nature of QUIC's cross-layer and privacy-centric implementation, making it impossible to understand or debug by looking at packets alone. For these reasons, the aim of this paper is to present QUIC in a complete yet approachable fashion, thereby demystifying the protocol from its specifications.

==> svg-inkscape/longHeader_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'longHeader_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1605.31749762bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38918625)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{longHeader_svg-tex.pdf}}%
    \put(0.94044091,0.36373724){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0.8376575,0.36373724){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0.7348741,0.36373724){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0.63209069,0.36373724){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.52930729,0.36373724){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.42652388,0.36373724){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.32374047,0.36373724){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.22095707,0.36373724){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.66568685,0.31701751){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Type\end{tabular}}}}%
    \put(0.72242796,0.31701751){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-\end{tabular}}}}%
    \put(0.73661674,0.31701751){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Specific Bits\end{tabular}}}}%
    \put(0.40698569,0.33103342){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Long Packet \end{tabular}}}}%
    \put(0.45664409,0.30253439){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Type\end{tabular}}}}%
    \put(0.29537225,0.33103342){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fixed \end{tabular}}}}%
    \put(0.30955636,0.30253439){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bit\end{tabular}}}}%
    \put(0.18549212,0.33103342){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Header \end{tabular}}}}%
    \put(0.1996809,0.30253439){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Form\end{tabular}}}}%
    \put(0.00267782,0.29926401){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Byte 1\end{tabular}}}}%
    \put(0.53814199,0.22077486){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Version\end{tabular}}}}%
    \put(0.00267782,0.26749459){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Byte 2\end{tabular}}}}%
    \put(0.00267782,0.23525798){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Byte 3\end{tabular}}}}%
    \put(0.00267782,0.20302136){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Byte 4\end{tabular}}}}%
    \put(0.00267782,0.17078475){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Byte 5\end{tabular}}}}%
    \put(0.36081258,0.14041693){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Destination Connection ID Length\end{tabular}}}}%
    \put(0.00267782,0.13901533){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Byte 6\end{tabular}}}}%
    \put(0.41046631,0.10818031){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Destination Connection ID\end{tabular}}}}%
    \put(0.00267782,0.10677872){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Byte 7..n\end{tabular}}}}%
    \put(0.39627753,0.0764109){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Source Connection ID Length\end{tabular}}}}%
    \put(0.00267782,0.07454211){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Byte n+1\end{tabular}}}}%
    \put(0.44593126,0.04230549){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Source Connection ID\end{tabular}}}}%
    \put(0.00267782,0.04230549){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Byte n+2..m\end{tabular}}}}%
    \put(0.4388392,0.00866729){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Type\end{tabular}}}}%
    \put(0.49558499,0.00866729){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-\end{tabular}}}}%
    \put(0.5097691,0.00866729){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Specific Payload\end{tabular}}}}%
    \put(0.00267782,0.00866729){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}…\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/shortHeader_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'shortHeader_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1605.31749762bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.19646736)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{shortHeader_svg-tex.pdf}}%
    \put(0.94044091,0.17113515){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}8\end{tabular}}}}%
    \put(0.8376575,0.17113515){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0.7348741,0.17113515){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0.63209069,0.17113515){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.52930729,0.17113515){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.42652388,0.17113515){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.32374047,0.17113515){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.22095707,0.17113515){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.8039352,0.13843134){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Packet Number \end{tabular}}}}%
    \put(0.85358893,0.1099323){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Length\end{tabular}}}}%
    \put(0.72068999,0.13843134){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Key \end{tabular}}}}%
    \put(0.70650121,0.1099323){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Phase\end{tabular}}}}%
    \put(0.49558499,0.12441542){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reserved Bits\end{tabular}}}}%
    \put(0.40524772,0.13843134){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Spin \end{tabular}}}}%
    \put(0.4123351,0.1099323){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bit\end{tabular}}}}%
    \put(0.29537225,0.13843134){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fixed \end{tabular}}}}%
    \put(0.30955636,0.1099323){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bit\end{tabular}}}}%
    \put(0.18549212,0.13843134){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Header \end{tabular}}}}%
    \put(0.1996809,0.1099323){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Form\end{tabular}}}}%
    \put(0.00267782,0.10666192){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Byte 1\end{tabular}}}}%
    \put(0.41046631,0.07442531){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Destination Connection ID\end{tabular}}}}%
    \put(0.00267782,0.07442531){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Byte 2..n\end{tabular}}}}%
    \put(0.49558499,0.04265589){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Packet Number\end{tabular}}}}%
    \put(0.00267782,0.04265589){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Byte n+1..m\end{tabular}}}}%
    \put(0.48848826,0.00855049){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Packet Payload\end{tabular}}}}%
    \put(0.00267782,0.00855049){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}…\end{tabular}}}}%
  \end{picture}%
\endgroup%

